Image Captioning with Visual Object Representations Grounded in the Textual Modality

We present our work in progress exploring the possibilities of a shared embedding space between textual and visual modality. Leveraging the textual nature of object detection labels and the hypothetical expressiveness of extracted visual object representations, we propose an approach opposite to the current trend, grounding of the representations in the word embedding space of the captioning system instead of grounding words or sentences in their associated images. Based on the previous work, we apply additional grounding losses to the image captioning training objective aiming to force visual object representations to create more heterogeneous clusters based on their class label and copy a semantic structure of the word embedding space. In addition, we provide an analysis of the learned object vector space projection and its impact on the IC system performance. With only slight change in performance, grounded models reach the stopping criterion during training faster than the unconstrained model, needing about two to three times less training updates. Additionally, an improvement in structural correlation between the word embeddings and both original and projected object vectors suggests that the grounding is actually mutual.

==> data/run-vgg16_bboxes-tag-epoch-CIDEr.csv <==
Wall time,Step,Value
1575032624.634655,5668,0.5274465084075928
1575037141.118863,11336,0.568993866443634
1575041664.151274,17004,0.6047635674476624
1575046181.838017,22672,0.6286581158638
1575050703.21197,28340,0.6250084638595581
1575055221.834798,34008,0.6417548060417175
1575059689.733805,39676,0.632718026638031
1575064221.923427,45344,0.6368231177330017
1575068739.235787,51012,0.6305327415466309
1575073264.169488,56680,0.6297021508216858
1575077789.787338,62348,0.6409048438072205
1575082313.911261,68016,0.6423948407173157
1575086781.615703,73684,0.6435384154319763
1575091304.839259,79352,0.6489844918251038
1575095817.655283,85020,0.6496840715408325
1575100336.58954,90688,0.6509682536125183
1575104860.998319,96356,0.6564059257507324
1575109384.078483,102024,0.6464625000953674
1575113846.970296,107692,0.6538774967193604
1575118374.361901,113360,0.6560144424438477
1575122893.859916,119028,0.6609963178634644
1575127410.287709,124696,0.6668618321418762
1575131949.166889,130364,0.6708438396453857
1575136481.210309,136032,0.667414665222168
1575140953.585594,141700,0.6677296757698059
1575145474.492176,147368,0.6712713241577148
1575150000.518189,153036,0.6733978986740112
1575154530.770052,158704,0.671956479549408
1575159043.658724,164372,0.6714876890182495
1575163575.519286,170040,0.6707744598388672
1575168031.359008,175708,0.6729076504707336
1575172554.016654,181376,0.6699469685554504
1575177094.387213,187044,0.6705094575881958
1575181619.969409,192712,0.6704625487327576
1575186138.029722,198380,0.6712364554405212
1575190639.826966,204048,0.6723241209983826
1575195085.763086,209716,0.6737605929374695
1575199586.439394,215384,0.6726847887039185
1575204085.617173,221052,0.6724653840065002
1575208596.723102,226720,0.6727359294891357
1575213103.311666,232388,0.6724656820297241
1575217604.535474,238056,0.6733813285827637
1575222042.847194,243724,0.6728368401527405
1575226540.814463,249392,0.6732322573661804
1575231046.420837,255060,0.6737837195396423
1575235550.619254,260728,0.6735325455665588
1575240059.913114,266396,0.6736868619918823
1575244561.9693,272064,0.6736868619918823
1575249003.422843,277732,0.6740027070045471


==> data/run-vgg16_bboxes.final.cluster-tag-epoch-CIDEr.csv <==
Wall time,Step,Value
1575900337.780523,5668,0.5376688838005066
1575904869.497425,11336,0.5797174572944641
1575909424.904839,17004,0.5999568104743958
1575914027.349393,22672,0.6014013886451721
1575918555.932125,28340,0.6242440938949585
1575923242.071777,34008,0.6397396922111511
1575927880.470273,39676,0.6497427821159363
1575932589.071533,45344,0.6538556814193726
1575937312.17133,51012,0.6708366274833679
1575942002.252832,56680,0.6806532144546509
1575946719.511766,62348,0.6814700961112976
1575951415.57831,68016,0.6747817397117615
1575956028.15693,73684,0.6841951012611389
1575960734.338473,79352,0.6755038499832153
1575965381.826875,85020,0.6777380108833313
1575969965.849427,90688,0.6840856671333313
1575974483.628951,96356,0.6787886023521423
1575979098.221061,102024,0.6749560832977295


==> data/run-vgg16_bboxes.final.combined-tag-epoch-CIDEr.csv <==
Wall time,Step,Value
1575875313.849861,5668,0.5198302268981934
1575879838.154951,11336,0.5687657594680786
1575884450.972194,17004,0.5837854743003845
1575889045.232956,22672,0.5876368880271912
1575893633.774343,28340,0.6126840710639954
1575898212.435009,34008,0.6206085085868835
1575902754.212838,39676,0.6258835196495056
1575907355.344369,45344,0.641319990158081
1575911962.598521,51012,0.6434638500213623
1575916563.932421,56680,0.647704541683197
1575921179.933357,62348,0.6501506567001343
1575925799.297216,68016,0.6551186442375183
1575930373.87714,73684,0.6602396368980408
1575935016.806847,79352,0.6638009548187256
1575939661.969444,85020,0.6643232107162476
1575944302.145739,90688,0.6652570962905884
1575948947.529828,96356,0.6738185286521912
1575953602.230647,102024,0.678398609161377
1575958199.547122,107692,0.6820359230041504
1575962869.549091,113360,0.678471028804779
1575967552.37214,119028,0.6782904863357544
1575972247.15114,124696,0.6792436838150024
1575976941.290011,130364,0.6788983345031738


==> data/run-vgg16_bboxes.perceptual-tag-epoch-CIDEr.csv <==
Wall time,Step,Value
1575421334.043148,5668,0.5179051160812378
1575425809.296393,11336,0.5849928855895996
1575430091.253028,17004,0.6093183159828186
1575434380.039969,22672,0.5986495018005371
1575438665.828327,28340,0.6311191916465759
1575444699.789578,35668,0.6490845084190369
1575448943.509702,41336,0.6500239968299866
1575453172.844226,47004,0.647343099117279
1575457404.720103,52672,0.6564728617668152
1575461655.093613,58340,0.6521009802818298
1575465910.088191,64008,0.658972978591919
1575470229.048528,69676,0.6600926518440247
1575474485.088743,75344,0.6635432243347168
1575478733.094813,81012,0.6540500521659851
1575482966.650032,86680,0.657959520816803
1575487211.548727,92348,0.6561043858528137
1575491459.94454,98016,0.653460681438446
1575495664.920425,103684,0.6516213417053223
1575499909.224624,109352,0.6500744819641113
1575504168.333017,115020,0.6539835333824158
1575508419.76725,120688,0.6525550484657288
1575512664.021006,126356,0.6526837348937988
1575516888.914939,132024,0.6552282571792603

